Structural characterization of the candidate Weyl semimetal CeGaGe

Weyl semimetals have a variety of intriguing physical properties, including topologically protected electronic states that coexist with conducting states. Possible exploitation of topologically protected states in a conducting material is promising for technological applications. Weyl semimetals that form in a noncentrosymmetric structure that also contain magnetic moments may host a variety of emergent phenomena that cannot be seen in magnetic, centrosymmetric Weyl materials. It can be difficult to distinguish definitively between a centrosymmetric structure and one of its noncentrosymmetric subgroups with standard powder X-ray diffractometers in cases where two atoms in the compound have nearly the same atomic number, as is the case for the candidate Weyl semimetal CeGaGe. In these cases, a careful single-crystal neutron diffraction experiment with high-angle reflections provides complimentary information to X-ray diffraction and definitively resolves any ambiguity between centrosymmetric and noncentrosymmetric crystal structures. Single-crystal neutron diffraction measurements on the candidate Weyl semimetal CeGaGe confirm that its structure is noncentrosymmetric, described by space group 109 $\left(I4_1md\right)$ rather than the centrosymmetric space group 141 $\left(I4_1/amd\right)$. There are many high-angle reflections in the data set that give clear, physically intuitive evidence that CeGaGe forms with $I4_1md$ symmetry since Bragg planes of these reflections can contain Ga with no Ge or vice versa, whereas the Bragg planes for a structure with $I4_1/amd$ symmetry would have a mix of Ga and Ge. Further, in some crystals we have studied, there is clear evidence for a structural transition from body-centered $I4_1md$ symmetry to primitive $P4_3$ and/or $P4_1$ symmetry.

==> Notes.txt <==
Allegedly neutrons may not be able to find twinning, but twinning is apparent in x-ray refinement
It is possible to resolve the ambiguity with SCXRD
Move axis markers away from axes in figure 1
consider removing the black-dot inversion centers
For Rietveld refinement, use R_wp instead of the "home brew" r-value
lowercase h,k,l in text
Mention aluminum powder rings in figure S-5
